Improving RNN-T ASR Accuracy Using Context Audio

We present a training scheme for streaming automatic speech recognition (ASR) based on recurrent neural network transducers (RNN-T) which allows the encoder network to learn to exploit context audio from a stream, using segmented or partially labeled sequences of the stream during training. We show that the use of context audio during training and inference can lead to word error rate reductions of more than 6% in a realistic production setting for a voice assistant ASR system. We investigate the effect of the proposed training approach on acoustically challenging data containing background speech and present data points which indicate that this approach helps the network learn both speaker and environment adaptation. To gain further insight into the ability of a long short-term memory (LSTM) based ASR encoder to exploit long-term context, we also visualize RNN-T loss gradients with respect to the input.

==> figures/gradient.csv <==
,t,feat,grad
0,0.0,7.91034,0.00571
1,0.03,7.1746,0.00435
2,0.06,7.7808,0.00421
3,0.09,7.18638,0.0052
4,0.12,7.49892,0.00514
5,0.15,7.40876,0.00399
6,0.18,8.36554,0.00405
7,0.21,9.0782,0.0035
8,0.24,9.4894,0.00387
9,0.27,9.20612,0.00408
10,0.3,8.30076,0.00431
11,0.33,7.94548,0.00473
12,0.36,9.02142,0.00461
13,0.39,8.51592,0.00541
14,0.42,8.34941,0.00465
15,0.45,9.16669,0.0044
16,0.48,12.73174,0.00826
17,0.51,21.74504,0.01242
18,0.54,24.46266,0.00947
19,0.57,24.33791,0.01226
20,0.6,23.41246,0.01209
21,0.63,21.85822,0.01294
22,0.66,20.92485,0.00987
23,0.69,20.17124,0.01337
24,0.72,22.21368,0.00934
25,0.75,22.70884,0.01036
26,0.78,20.84179,0.01141
27,0.81,19.06349,0.01203
28,0.84,15.86527,0.01033
29,0.87,15.43068,0.00648
30,0.9,17.37168,0.00399
31,0.93,18.37893,0.00774
32,0.96,17.51095,0.01019
33,0.99,16.61356,0.01053
34,1.02,16.15992,0.01595
35,1.05,13.94794,0.00889
36,1.08,12.53357,0.00505
37,1.11,11.86082,0.00329
38,1.14,10.63077,0.00288
39,1.17,10.64725,0.00216
40,1.2,10.83812,0.00241
41,1.23,9.93308,0.0021
42,1.26,11.40934,0.0031
43,1.29,10.60259,0.00271
44,1.32,9.94808,0.00159
45,1.35,9.69376,0.00169
46,1.38,9.2149,0.0013
47,1.41,9.83892,0.00148
48,1.44,8.79151,0.00184
49,1.47,10.25046,0.00262
50,1.5,9.38481,0.0017
51,1.53,8.86175,0.00126
52,1.56,8.77298,0.00153
53,1.59,8.13961,0.00113
54,1.62,9.27275,0.0015
55,1.65,9.1171,0.00171
56,1.68,8.63089,0.0013
57,1.71,8.78239,0.00118
58,1.74,8.86325,0.00141
59,1.77,11.48306,0.00262
60,1.8,11.57986,0.00179
61,1.83,9.58381,0.00199
62,1.86,9.34634,0.00119
63,1.89,8.28361,0.00101
64,1.92,8.0004,0.00097
65,1.95,7.26125,0.00098
66,1.98,6.49177,0.00131
67,2.01,8.17886,0.00131
68,2.04,7.09816,0.001
69,2.07,7.52057,0.00111
70,2.1,6.97374,0.00127
71,2.13,6.74899,0.00092
72,2.16,6.9651,0.00108
73,2.19,7.36142,0.00133
74,2.22,6.52795,0.00142
75,2.25,7.25609,0.00288
76,2.28,7.41545,0.00131
77,2.31,6.51878,0.00103
78,2.34,5.80754,0.00098
79,2.37,5.44426,0.00108
80,2.4,5.62979,0.00116
81,2.43,6.26287,0.00116
82,2.46,7.11828,0.00121
83,2.49,6.61553,0.00123
84,2.52,6.76656,0.00114
85,2.55,6.73125,0.00095
86,2.58,5.56594,0.00099
87,2.61,6.80821,0.00106
88,2.64,7.21179,0.00151
89,2.67,6.61183,0.00129
90,2.7,6.521,0.00087
91,2.73,6.00859,0.00083
92,2.76,5.94307,0.00088
93,2.79,7.2523,0.00097
94,2.82,7.50069,0.00138
95,2.85,6.04888,0.00142
96,2.88,6.37014,0.00149
97,2.91,6.58481,0.00126
98,2.94,7.2241,0.00128
99,2.97,6.09553,0.00151
100,3.0,5.64795,0.00138
101,3.03,5.44343,0.00189
102,3.06,6.64802,0.00138
103,3.09,5.50185,0.00126
104,3.12,6.36582,0.00112
105,3.15,5.35036,0.00122
106,3.18,5.30828,0.00116
107,3.21,6.56214,0.00113
108,3.24,5.68177,0.00126
109,3.27,6.29685,0.00106
110,3.3,7.12897,0.00103
111,3.33,5.96257,0.00089
112,3.36,6.34846,0.00106
113,3.39,6.38476,0.00091
114,3.42,6.52648,0.00101
115,3.45,7.05449,0.00195
116,3.48,6.28577,0.00147
117,3.51,6.30076,0.00143
118,3.54,5.63728,0.00115
119,3.57,6.52344,0.00107
120,3.6,6.02492,0.00142
121,3.63,6.36713,0.00113
122,3.66,6.71655,0.00159
123,3.69,6.31164,0.0014
124,3.72,7.08891,0.00153
125,3.75,6.73764,0.00238
126,3.78,6.2171,0.00273
127,3.81,7.20194,0.00865
128,3.84,12.58028,0.00968
129,3.87,20.40106,0.01068
130,3.9,21.10618,0.01172
131,3.93,20.72232,0.01434
132,3.96,20.83012,0.01048
133,3.99,18.96423,0.01062
134,4.02,15.94596,0.01065
135,4.05,13.51992,0.00911
136,4.08,13.66503,0.00949
137,4.11,15.35588,0.00808
138,4.14,16.96515,0.01552
139,4.17,17.20458,0.02531
140,4.2,18.35548,0.01631
141,4.23,17.70181,0.01569
142,4.26,17.16488,0.01885
143,4.29,14.50891,0.01628
144,4.32,11.96028,0.00814
145,4.35,10.61974,0.00531
146,4.38,10.22445,0.00424
147,4.41,10.66665,0.00458
148,4.44,10.31656,0.00233
149,4.47,10.60509,0.00189
150,4.5,10.57685,0.00537
151,4.53,9.83586,0.00241
152,4.56,9.68278,0.0013
153,4.59,9.02713,0.00132
154,4.62,9.17685,0.00151
155,4.65,9.63088,0.00211
156,4.68,8.86392,0.0012
157,4.71,9.52752,0.00122
158,4.74,7.95891,0.00096
159,4.77,8.17369,0.00088
160,4.8,8.39392,0.00104
161,4.83,8.36793,0.00154
162,4.86,9.68608,0.00263
163,4.89,8.8061,0.00143
164,4.92,9.1309,0.00086
165,4.95,7.93208,0.00074
166,4.98,7.56859,0.00088
167,5.01,7.82482,0.00113
168,5.04,7.58058,0.00156
169,5.07,7.79954,0.00159
170,5.1,7.38129,0.00086
171,5.13,6.56497,0.00095
172,5.16,6.89039,0.00108
173,5.19,7.14415,0.00085
174,5.22,7.20002,0.00108
175,5.25,8.15014,0.00165
176,5.28,7.11515,0.00096
177,5.31,7.0566,0.00097
178,5.34,6.42754,0.00101
179,5.37,6.68487,0.00126
180,5.4,7.42953,0.00097
181,5.43,6.93027,0.00077
182,5.46,7.61517,0.00156
183,5.49,6.1983,0.00117
184,5.52,6.85233,0.00111
185,5.55,6.94141,0.00093
186,5.58,6.41124,0.00093
187,5.61,6.46429,0.0011
188,5.64,7.49753,0.00154
189,5.67,7.36255,0.00181
190,5.7,7.29389,0.00101
191,5.73,7.68214,0.001
192,5.76,6.87,0.00109
193,5.79,6.16587,0.00136
194,5.82,7.13848,0.00147
195,5.85,7.28005,0.00184
196,5.88,6.9242,0.00145
197,5.91,6.53711,0.0012
198,5.94,6.7162,0.00112
199,5.97,7.0312,0.00123
200,6.0,7.24927,0.0011
201,6.03,7.01448,0.00119
202,6.06,8.09961,0.00221
203,6.09,7.49505,0.00187
204,6.12,8.27317,0.00197
205,6.15,7.79793,0.00352
206,6.18,8.03008,0.00285
207,6.21,8.169,0.00256
208,6.24,9.24161,0.00466
209,6.27,9.17096,0.00271
210,6.3,8.72807,0.00176
211,6.33,7.98258,0.00159
212,6.36,8.5608,0.00148
213,6.39,7.58018,0.00175
214,6.42,8.23484,0.00178
215,6.45,9.03088,0.00268
216,6.48,8.27652,0.00199
217,6.51,8.49154,0.00227
218,6.54,8.20421,0.00269
219,6.57,8.04145,0.00273
220,6.6,7.84167,0.00291
221,6.63,7.99183,0.00469
222,6.66,8.93466,0.00407
223,6.69,8.48045,0.00295
224,6.72,8.75378,0.00289
225,6.75,8.0527,0.00227
226,6.78,7.59098,0.00231
227,6.81,8.23461,0.00274
228,6.84,7.58843,0.00249
229,6.87,9.16897,0.00287
230,6.9,8.16427,0.00416
231,6.93,8.08884,0.00694
232,6.96,7.63174,0.01455
233,6.99,7.73716,0.03561
234,7.02,13.52484,0.06991
235,7.05,20.37329,0.07212
236,7.08,22.32485,0.07482
237,7.11,21.91455,0.15407
238,7.14,20.27575,0.18407
239,7.17,17.73994,0.1698
240,7.2,17.79665,0.05457
241,7.23,20.2568,0.04977
242,7.26,21.76509,0.04871
243,7.29,21.67883,0.0788
244,7.32,22.81969,0.09517
245,7.35,19.93986,0.08375
246,7.38,17.42167,0.07242
247,7.41,17.47924,0.07092
248,7.44,17.90826,0.09005
249,7.47,19.40136,0.12483
250,7.5,20.50055,0.21151
251,7.53,21.19894,0.15892
252,7.56,20.11507,0.20321
253,7.59,19.15174,0.09233
254,7.62,19.7365,0.05612
255,7.65,20.06408,0.04246
256,7.68,17.59668,0.03838
257,7.71,15.39347,0.04038
258,7.74,15.54992,0.05331
259,7.77,13.90444,0.05057
260,7.8,13.89464,0.03396
261,7.83,13.48513,0.01382
262,7.86,13.89223,0.00419
263,7.89,12.87331,0.00017
264,7.92,12.91238,0.00012
265,7.95,12.8065,8e-05
266,7.98,12.11168,6e-05
267,8.01,13.02549,1e-05
268,8.04,12.57484,1e-05
269,8.07,13.49972,1e-05
270,8.1,12.44913,1e-05
271,8.13,11.52105,1e-05
272,8.16,12.0319,1e-05
273,8.19,11.58708,0.0
274,8.22,11.7992,0.0
275,8.25,11.76314,0.0
276,8.28,11.55338,0.0
277,8.31,11.19645,0.0
278,8.34,10.52754,0.0
279,8.37,10.66314,0.0
280,8.4,10.43619,0.0
281,8.43,10.09403,0.0
282,8.46,10.59126,0.0
283,8.49,9.63733,0.0
284,8.52,9.1595,0.0

